Scientific Agent Skills: A Library of Procedural Knowledge for Research Agents

A language-model agent asked to analyse an experiment will usually return working code. Whether the analysis is defensible is a different question. A defensible analysis depends on procedural choices: which test the field accepts, which identifier namespace is authoritative, and which caveats must accompany a result. We present Scientific Agent Skills, an open library of 163 such procedures in 16 areas of practice, including genomics, cheminformatics, medical imaging, study design and scientific communication. Each skill is a directory built around a versioned, human-readable instruction file. An agent loads the file only when a task calls for it; the directory often also contains reference material and runnable scripts. We report no task-level evaluation and no host selection rate. We measure two properties of the documentation corpus: the always-resident descriptions of all 163 skills cost 7.1% of a 200,000-token window, and the median documented workflow fits within 23.9% of it, although 29 of 46 would overflow if every reference file were loaded. Openly licensed and available at https://github.com/K-Dense-AI/scientific-agent-skills.

==> tables/skill_example.txt <==
---
name: analytical-method-validation
description: Plan, execute, and document validation, verification, and transfer of analytical procedures under the governing framework - ICH Q2(R2) and Q14, USP <1220>/<1225>/<1226>, ICH M10 bioanalytical, CLSI EP, or ISO/IEC 17025. Use for HPLC, LC-MS/MS, GC, CE, ICP-MS, dissolution, qNMR, qPCR, NIR, and ligand binding or cell-based assays whenever the question is whether a procedure is fit for its intended purpose. Triggers include "method validation", "analytical method validation", "AMV", "validation protocol", "acceptance criteria", "linearity", "reportable range", "accuracy and precision", "repeatability", "intermediate precision", "recovery", "LOD", "LOQ", "detection limit", "quantitation limit", "specificity", "robustness", "method transfer", "method comparison", "Deming", "Passing-Bablok", "Bland-Altman", "equivalence testing", "OOS investigation", "ICH Q2", "Q2(R2)", "Q14", "USP 1225", "ICH M10", "incurred sample reanalysis", "ISR", "CLSI EP", and any request to show that an assay works.
license: MIT
compatibility: Requires Python 3.11+. Scripts use only the standard library - no numpy, scipy, or network access. Statistical distributions are computed from first principles so results are reproducible in any conforming interpreter.
allowed-tools: Read Write Edit Bash
metadata:
  version: "1.0"
  skill-author: K-Dense Inc.
  last-reviewed: "2026-07-27"
---

# Analytical Method Validation

## When to use

Any time the question is whether an analytical procedure is fit for its intended purpose:
designing a validation study, evaluating validation data, verifying a compendial procedure,
transferring a procedure to another laboratory or instrument, or defending any of these in a
report.

## The two rules

**1. Establish which framework governs before designing anything.** The same assay validates
differently under ICH Q2(R2), USP <1225>, ICH M10, CLSI EP, and ISO/IEC 17025. They differ in
which characteristics are required, how the studies are laid out, and whether numeric acceptance
criteria are supplied at all. Blending them produces a protocol that satisfies none of them.

**2. State acceptance criteria before collecting data.** Criteria chosen after seeing results are
not acceptance criteria, and deciding them post hoc is a standing audit finding. ICH Q2(R2)
deliberately supplies almost no numeric criteria — they have to come from the specification, the
analytical target profile (ICH Q14 section 3), or development data. ICH M10 is the exception: it
supplies explicit numbers, and they differ between chromatographic assays and ligand binding
assays.

[... 265 further lines of instructions ...]

